Autoencoder-based Joint Communication and Sensing of Multiple Targets

We investigate the potential of autoencoders (AEs) for building a joint communication and sensing (JCAS) system that enables communication with one user while detecting multiple radar targets and estimating their positions. Foremost, we develop a suitable encoding scheme for the training of the AE and for targeting a fixed false alarm rate of the target detection during training. We compare this encoding with the classification approach using one-hot encoding for radar target detection. Furthermore, we propose a new training method that complies with possible ambiguities in the target locations. We consider different options for training the detection of multiple targets. We can show that our proposed approach based on permuting and sorting can enhance the angle estimation performance so that single snapshot estimations with a low standard deviation become possible. We outperform an ESPRIT benchmark for small numbers of measurement samples.

==> data/counting-Pd-Pf3.txt <==
epoch Pd Pf 
0.0 0.008553809486329556 0.005228232592344284 
1.0 0.01268626656383276 0.0063567738980054855 
2.0 0.05233033373951912 0.013703993521630764 
3.0 0.21662071347236633 0.019707435742020607 
4.0 0.5509018301963806 0.024151695892214775 
5.0 0.6839904189109802 0.02109280787408352 
6.0 0.6728444695472717 0.01687847450375557 
7.0 0.6959500312805176 0.01389716099947691 
8.0 0.7258096933364868 0.015311195515096188 
9.0 0.7315151691436768 0.011683167889714241 
10.0 0.7303706407546997 0.009835407137870789 
11.0 0.7450231313705444 0.010741992853581905 
12.0 0.7420137524604797 0.010882468894124031 
13.0 0.7576484680175781 0.00960192084312439 
14.0 0.7356643080711365 0.007807807996869087 
15.0 0.7298266291618347 0.010238908231258392 
16.0 0.7531923651695251 0.007818765006959438 
17.0 0.7409284114837646 0.010854548774659634 
18.0 0.7555868625640869 0.011523941531777382 
19.0 0.7641528844833374 0.010377912782132626 
20.0 0.7664042115211487 0.01367148756980896 
21.0 0.7563722729682922 0.010933387093245983 
22.0 0.73268723487854 0.007529225200414658 
23.0 0.7393670678138733 0.013693192973732948 
24.0 0.749390721321106 0.008471237495541573 
25.0 0.7545509338378906 0.010597879998385906 
26.0 0.758008599281311 0.014512649737298489 
27.0 0.7623049020767212 0.008396641351282597 
28.0 0.7456997632980347 0.009828009642660618 
29.0 0.7469135522842407 0.010646846145391464 
30.0 0.7454036474227905 0.0094075258821249 
31.0 0.7615787386894226 0.011124354787170887 
32.0 0.7491484880447388 0.00958275143057108 
33.0 0.7492082118988037 0.009700889699161053 
34.0 0.7755969166755676 0.013641756027936935 
35.0 0.7705627679824829 0.013013419695198536 
36.0 0.7595037817955017 0.012594961561262608 
37.0 0.7512048482894897 0.011752988211810589 
38.0 0.755162239074707 0.012614445760846138 
39.0 0.7641886472702026 0.00880704540759325 
40.0 0.7605747580528259 0.008302035741508007 
41.0 0.7437950372695923 0.006794564425945282 
42.0 0.7614365816116333 0.009170654229819775 
43.0 0.7682514190673828 0.009652120992541313 
44.0 0.7683956623077393 0.008953441865742207 
45.0 0.7616859674453735 0.011013215407729149 
46.0 0.7721670269966125 0.009859154932200909 
47.0 0.751170814037323 0.00805659219622612 
48.0 0.7559886574745178 0.007883327081799507 
49.0 0.7606786489486694 0.010020039975643158 


==> data/rmse_vs_cpr_1targ.txt <==
cpr nofft ESPRIT CRB 
1.0 0.04236814875842382 0.11866815044814871 3.0384546318237223e-05 
2.0 0.037815033081051094 0.09086994720387948 2.1485118744902286e-05 
3.0 0.03261318652701224 0.016821618087630743 1.7542525996038916e-05 
4.0 0.030883762598129055 0.011993448761064323 1.5192273159118612e-05 
5.0 0.02931392875535665 0.009823860346940286 1.3588382206613878e-05 
6.0 0.028154134380239143 0.008452655966089332 1.2404439090940411e-05 
7.0 0.027414748989699426 0.0075119474722930134 1.1484279036796989e-05 
8.0 0.026650301388829314 0.006745082626637898 1.0742559372451143e-05 
9.0 0.025981991305813103 0.006116536069549155 1.0128182106079074e-05 
10.0 0.02549462034237385 0.0056759128417621894 9.608437203651295e-06 
11.0 0.025170075379872685 0.00534015586312247 9.161285414797042e-06 
12.0 0.024857650383415746 0.005033392741767537 8.771262998019458e-06 
13.0 0.02450978103773009 0.004765503027911125 8.427156902470375e-06 
14.0 0.024233694703671066 0.004547828130204046 8.120611583957663e-06 
15.0 0.023872672492954997 0.0043504871650361255 7.845256124840043e-06 
16.0 0.023547164397150135 0.00415370975752691 7.596136579559306e-06 
17.0 0.02343926318393958 0.004031262812907968 7.369334932739075e-06 
18.0 0.02312253924000626 0.0038647561896351878 7.161706248300762e-06 
19.0 0.0231538174777317 0.003744445123804719 6.9706929919224685e-06 


==> data/rmse_vs_cpr_3targs_noset.txt <==
cpr none sortphi sortall setloss permute ESPRIT CRB 
1.0 0.09235331526351855 0.04863960702783789 0.04051738287336447 0.1370295126479829 0.0404084428641485 0.08212221683184118 3.0864287412544595e-06 
2.0 0.08797452036821436 0.0419904911213451 0.03191005085991146 0.12012150448989345 0.030689518335368232 0.2967129682540428 2.182434692590088e-06 
3.0 0.08620308318749448 0.03963967402254397 0.028161456719025885 0.11416580892482264 0.026467523045086788 0.017125457900237416 1.78195046459786e-06 
4.0 0.08532655684635793 0.038369040554682855 0.025968762231236963 0.11123353001292088 0.02406148442166963 0.0014937013708189693 1.5432143706272297e-06 
5.0 0.08486258237684016 0.03757898664681361 0.024763743805907887 0.10890634916115778 0.0224150095073975 0.0011179978480627066 1.3802928946308161e-06 
6.0 0.08465257325995193 0.03710372394348725 0.023957527362200595 0.10761813153391518 0.021247591616569375 0.0009567156806760116 1.2600292572556656e-06 
7.0 0.0844697878517784 0.03674111476864352 0.023203185256543968 0.1067938812570774 0.020413824849939775 0.0008526133522608162 1.1665604126687742e-06 
8.0 0.08428787299764354 0.03648753722473576 0.022778724784116338 0.1058662809280841 0.019666877087800683 0.000783063234602936 1.091217346295044e-06 
9.0 0.084246379469594 0.03627346914252253 0.022375895761807197 0.10547189647310257 0.019137855330129207 0.0007268163688692792 1.028809580418153e-06 
10.0 0.08418533014226987 0.03606023072677903 0.022042163696539708 0.10496464634166175 0.018678103574436212 0.0006777496527453262 9.760144658170587e-07 
11.0 0.08416904412631707 0.035904954103562675 0.021750075615684858 0.10453960466788886 0.018392819895424486 0.0006447598830075002 9.305932797190865e-07 
12.0 0.08409534160314952 0.035825709068623424 0.021435194697984716 0.10435513990009616 0.01800400200719932 0.0006159566522242274 8.9097523229893e-07 
13.0 0.08407244392517306 0.035690883042928494 0.02129124903557958 0.10415938238813847 0.017747354244019253 0.0005961872670957685 8.560213142045178e-07 
14.0 0.08407166701100438 0.03563443570491263 0.02114798636455647 0.10408832074457892 0.017508842793405647 0.00056728067522544 8.248827784618675e-07 
15.0 0.08406417260973131 0.03555467050131472 0.020982485897340742 0.10348201116579213 0.017305307118166167 0.0005554653591661211 7.969124742756294e-07 
16.0 0.0840654123057338 0.035430432356138505 0.020862614309509992 0.10345703348172187 0.0171138898083087 0.0005361719052174486 7.716071853136149e-07 
17.0 0.08403082704070519 0.03538575645213779 0.020795527100902038 0.10323085376313776 0.016932396064212513 0.0005267950594490754 7.485689238902527e-07 
18.0 0.08402080698108358 0.03534871790896548 0.020651935698634164 0.10310505983583958 0.01674061320619987 0.0005170093498727182 7.274782308633628e-07 
19.0 0.08398816116789623 0.03530176311811145 0.020595828297357708 0.10320596958328876 0.01664211232512006 0.000503314835015378 7.080753147140859e-07 

